Anisotropy factor spectra for weakly allowed electronic transitions in chiral ketones

Quantum chemical calculations of one-photon absorption, electronic circular dichroism and anisotropy factor spectra for the A-band transition of fenchone, camphor and 3-methylcyclopentanone (3MCP) are reported. While the only weakly allowed nature of the transition leads to comparatively large anisotropies, a proper theoretical description of the absorption for such a transition requires to account for non-Condon effects. We present experimental data for the anisotropy of 3MCP in the liquid phase and show that corresponding Herzberg-Teller corrections are critical to reproduce the main experimental features. The results obtained with our comprehensive theoretical model highlight the importance of the vibrational degree of freedom, paving the way for a deeper understanding of the dynamics in electronic circular dichroism.

==> anisotropy-fig1.tikz <==
\begin{tikzpicture}
\definecolor{clr1}{RGB}{51,34,136}
\definecolor{clr2}{RGB}{17,119,51}
\definecolor{clr3}{RGB}{68,170,153}
\definecolor{clr4}{RGB}{136,204,238}
\definecolor{clr5}{RGB}{221,204,119}
\definecolor{clr6}{RGB}{204,102,119}
\definecolor{clr7}{RGB}{170,68,153}
\definecolor{clr8}{RGB}{136,34,85}
\definecolor{clr9}{RGB}{230,97,0}
\definecolor{clr10}{RGB}{93,58,155}
\definecolor{clr11}{RGB}{120,94,240}
\definecolor{clr12}{RGB}{254,97,0}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%% FENCHONE %%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{axis}[
 axis lines = none,
 ticks=none,
 name=zerolinea,
 xtick={},
 xticklabels={},
 xmin=1,xmax=3,
 ymin=0,ymax=9,
 y=0.2cm,
 ytick={},
 yticklabels={},
 width=13.5cm,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
]
\addplot [black,dashed,line legend,sharp plot,update limits=false,] coordinates { (0,0) (4,0) };
\end{axis}
\begin{axis}[
 name=plot1a,
 xtick={1,2},
 xtick pos=bottom,
 xticklabels={},
 xmin=1,xmax=3,
 axis y line*=left,
 ymin=0,ymax=9,
 y=0.2cm,
 width=13.5cm,
 ylabel=Fenchone,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
 ybar=5pt,
 bar width=17pt,
 nodes near coords,
 nodes near coords style={font=\tiny,/pgf/number format/.cd,fixed,fixed zerofill,precision=2}
]
\addplot [fill=clr4, draw=clr4]
 coordinates {(1,6.04) (2,2.31)};
\addplot [fill=clr5, draw=clr5]
 coordinates {(1,6.04) (2,0.20)};
\addplot [fill=clr6, draw=clr6]
 coordinates {(1,8.05) (2,0.29)};
\addplot [fill=clr8, draw=clr8]
 coordinates {(1,6.00) (2,3.43)};
\end{axis}
\begin{axis}[
 name=plot1b,
 xtick={3},
 xtick pos=bottom,
 xticklabels={},
 xmin=1,xmax=3,
 axis x line*=none,
 ytick={0,0.5,1},
 ymin=0,ymax=1.125,
 y=1.6cm,
 axis y line*=right,
 width=13.5cm,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
 ybar=5pt,
 bar width=17pt,
 nodes near coords,
 nodes near coords style={font=\tiny,/pgf/number format/.cd,fixed,fixed zerofill,precision=3}
]
\addplot [fill=clr4, draw=clr4]
 coordinates {(3,0.076)};
\addplot [fill=clr5, draw=clr5]
 coordinates {(3,0.904)};
\addplot [fill=clr6, draw=clr6]
 coordinates {(3,0.814)};
\addplot [fill=clr8, draw=clr8]
 coordinates {(3,0.051)};
\end{axis}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%% CAMPHOR %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{axis}[
 name=zerolineb,
 at={($(plot1a.south)-(0,0cm)$)},anchor=north,
 axis lines = none,
 ticks=none,
 xtick={},
 xticklabels={},
 xmin=1,xmax=3,
 ymin=0,ymax=10,
 y=0.2cm,
 ytick={},
 yticklabels={},
 width=13.5cm,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
]
\addplot [black,dashed,line legend,sharp plot,update limits=false,] coordinates { (0,0) (4,0) };
\end{axis}
\begin{axis}[
 name=plot2a,
 at={($(plot1a.south)-(0,0cm)$)},anchor=north,
 xtick={1,2},
 xtick pos=bottom,
 xticklabels={},
 xmin=1,xmax=3,
 ymin=0,ymax=10,
 y=0.2cm,
 width=13.5cm,
 ylabel=Camphor,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
 ybar=5pt,
 bar width=17pt,
 axis y line*=left,
 nodes near coords,
 nodes near coords style={font=\tiny,/pgf/number format/.cd,fixed,fixed zerofill,precision=2},
 legend style={font=\footnotesize,at={(0.95,0.9)},
 anchor=north east,legend columns=2},
]
\addlegendimage{line legend,only marks, mark=square*, fill=clr4,draw=clr4,mark size=3}
\addlegendimage{line legend,only marks, mark=square*, fill=clr5,draw=clr5,mark size=3}
\addlegendimage{line legend,only marks, mark=square*, fill=clr6,draw=clr6,mark size=3}
\addlegendimage{line legend,only marks, mark=square*, fill=clr8,draw=clr8,mark size=3}
\addplot [fill=clr4, draw=clr4]
 coordinates {(1,9.69) (2,4.36)};
\addplot [fill=clr5, draw=clr5]
 coordinates {(1,9.69) (2,2.20)};
\addplot [fill=clr6, draw=clr6]
 coordinates {(1,8.05) (2,2.19)};
\addplot [fill=clr8, draw=clr8]
 coordinates {(1,9.58) (2,5.15)};
\legend{FCHT\,\,,FC\,\,, $\mathrm{theo}^a$\,\,,$\mathrm{exp}^a$}
\end{axis}
\begin{axis}[
 name=plot2b,
 at={($(plot1a.south)-(0,0cm)$)},anchor=north,
 xtick={3},
 xtick pos=bottom,
 xticklabels={},
 xmin=1,xmax=3,
 ymin=0,ymax=1.25,
 ytick={0,0.5,1},
 y=1.6cm,
 axis y line*=right,
 width=13.5cm,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
 ybar=5pt,
 bar width=17pt,
 nodes near coords,
 nodes near coords style={font=\tiny,/pgf/number format/.cd,fixed,fixed zerofill,precision=3}
]
\addplot [fill=clr4, draw=clr4]
 coordinates {(3,0.065)};
\addplot [fill=clr5, draw=clr5]
 coordinates {(3,0.128)};
\addplot [fill=clr6, draw=clr6]
 coordinates {(3,0.107)};
\addplot [fill=clr8, draw=clr8]
 coordinates {(3,0.054)};
\end{axis}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%% 3MCP %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{axis}[
 name=zerolinec,
 at={($(plot2a.south)-(0,0cm)$)},anchor=north,
 axis lines = none,
 ticks=none,
 xtick={},
 xticklabels={},
 xmin=1,xmax=3,
 ymin=0,ymax=18,
 y=0.2cm,
 ytick={},
 yticklabels={},
 width=13.5cm,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
]
\addplot [black,dashed,line legend,sharp plot,update limits=false,] coordinates { (0,0) (4,0) };
\end{axis}
\begin{axis}[
 name=plot3a,
 at={($(plot2a.south)-(0,0cm)$)},anchor=north,
 xtick={1},
 xtick pos=bottom,
 xticklabels={R $\qty(10^{-3}\,\frac{e^2 a_0 \hbar}{m_e})$},
 xmin=1,xmax=3,
 ymin=0,ymax=18,
 y=0.2cm,
 width=13.5cm,
 ytick={0,5,10,15,20},
 ylabel=3MCP,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
 ybar=2pt,
 bar width=17pt,
 axis y line*=left,
 nodes near coords,
 nodes near coords style={font=\tiny,/pgf/number format/.cd,fixed,fixed zerofill,precision=2},
 legend style={font=\footnotesize,at={(0.9,0.9)},
 anchor=north east,legend columns=2},
]
\addplot [fill=clr4, draw=clr4,postaction={pattern=north east lines,pattern color=white}]
 coordinates {(1,14.41)};
\addplot [fill=clr5, draw=clr5,postaction={pattern=north east lines,pattern color=white}]
 coordinates {(1,14.41)};
\addplot [fill=clr4, draw=clr4,postaction={pattern=crosshatch dots,pattern color=white}]
 coordinates {(1,18.61)};
\addplot [fill=clr5, draw=clr5,postaction={pattern=crosshatch dots,pattern color=white}]
 coordinates {(1,18.61)};
\addplot [fill=clr1, draw=clr1]
 coordinates {(1,11.12)};
\addplot [fill=clr2, draw=clr2]
 coordinates {};
\end{axis}
\begin{axis}[
 name=plot3b,
 at={($(plot2a.south)-(0,0cm)$)},anchor=north,
 xtick={2},
 xtick pos=bottom,
 xticklabels={D $\qty(10^{-3}\,e^2 a_0^2)$},
 xmin=1,xmax=3,
 axis x line*=none,
 ymin=0,ymax=18,
 y=0.2cm,
 width=13.5cm,
% height=8cm,
 ylabel=3MCP,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
 ybar=2pt,
 bar width=17pt,
 axis y line=none,
 nodes near coords,
 nodes near coords style={font=\tiny,/pgf/number format/.cd,fixed,fixed zerofill,precision=2},
% legend style={font=\footnotesize},
% legend style={font=\footnotesize,at={(0.5,1)},
% anchor=north,legend columns=-1},
]
\addplot [fill=clr4, draw=clr4,postaction={pattern=north east lines,pattern color=white}]
 coordinates {(2,3.78)};
\addplot [fill=clr5, draw=clr5,postaction={pattern=north east lines,pattern color=white}]
 coordinates {(2,1.79)};
\addplot [fill=clr4, draw=clr4,postaction={pattern=crosshatch dots,pattern color=white}]
 coordinates {(2,3.82)};
\addplot [fill=clr5, draw=clr5,postaction={pattern=crosshatch dots,pattern color=white}]
 coordinates {(2,1.82)};
\addplot [fill=clr1, draw=clr1]
 coordinates {(2,3.53)};
\addplot [fill=clr2, draw=clr2]
 coordinates {};
\end{axis}
\begin{axis}[
 name=plot3c,
 at={($(plot2a.south)-(0,0cm)$)},anchor=north,
 xtick={3},
 xtick pos=bottom,
 xticklabels={g},
 xmin=1,xmax=3,
 axis x line*=none,
 ymin=0,ymax=2.25,
 ytick={0,0.5,1},
 y=1.6cm,
 axis y line*=right,
 width=13.5cm,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
 ybar=2pt,
 bar width=17pt,
 nodes near coords,
 nodes near coords style={font=\tiny,/pgf/number format/.cd,fixed,fixed zerofill,precision=3},
 legend style={font=\footnotesize,at={(0.85,0.8)},
 anchor=north east,legend columns=2},
]
\pgfdeclareplotmark{nelines}
{%
\path[postaction={pattern = north east lines, pattern color=white}] (-\pgfplotmarksize,-\pgfplotmarksize) rectangle (\pgfplotmarksize,\pgfplotmarksize);
}
\pgfdeclareplotmark{chdots}
{%
\path[postaction={pattern = crosshatch dots, pattern color=white}] (-\pgfplotmarksize,-\pgfplotmarksize) rectangle (\pgfplotmarksize,\pgfplotmarksize);
}
\addlegendimage{line legend,only marks, mark=nelines, fill=clr4,draw=clr4,mark size=3}
\addlegendimage{line legend,only marks, mark=nelines, fill=clr5,draw=clr5,mark size=3}
\addlegendimage{line legend,only marks, mark=chdots, fill=clr4,draw=clr4,mark size=3}
\addlegendimage{line legend,only marks, mark=chdots, fill=clr5,draw=clr5,mark size=3}
\addlegendimage{line legend,only marks, mark=square*, fill=clr1,draw=clr1,mark size=3}
\addlegendimage{line legend,only marks, mark=square*, fill=clr2,draw=clr2,mark size=3}
\addplot [fill=clr4, draw=clr4,postaction={pattern=north east lines,pattern color=white}]
 coordinates {(3,0.111)};
\addlegendentry{FCHT 78:22 \,\,}
\addplot [fill=clr5, draw=clr5,postaction={pattern=north east lines,pattern color=white}]
 coordinates {(3,0.236)};
\addlegendentry{FC 78:22 \,\,}
\addplot [fill=clr4, draw=clr4,postaction={pattern=crosshatch dots,pattern color=white}]
 coordinates {(3,0.142)};
\addlegendentry{FCHT 87:13 \,\,}
\addplot [fill=clr5, draw=clr5,postaction={pattern=crosshatch dots,pattern color=white}]
 coordinates {(3,0.298)};
\addlegendentry{FC 87:13 \,\,}
\addplot [fill=clr1, draw=clr1]
 coordinates {(3,0.092)};
\addlegendentry{$\mathrm{exp}^b$}
\addplot [fill=clr2, draw=clr2]
 coordinates {(3,0.088)};
\addlegendentry{$\mathrm{exp}^c$}
\end{axis}
\end{tikzpicture}


==> anisotropy-fig2.tikz <==
%% LaTeX2e file `anisotropy-fig2.tikz'
%% generated by the `filecontents' environment
%% from source `anisotropy' on 2024/05/21.
%%
\begin{tikzpicture}
\definecolor{clr1}{RGB}{51,34,136}
\definecolor{clr2}{RGB}{17,119,51}
\definecolor{clr3}{RGB}{68,170,153}
\definecolor{clr4}{RGB}{136,204,238}
\definecolor{clr5}{RGB}{221,204,119}
\definecolor{clr6}{RGB}{204,102,119}
\definecolor{clr7}{RGB}{170,68,153}
\definecolor{clr8}{RGB}{136,34,85}
\definecolor{clr9}{RGB}{230,97,0}
\definecolor{clr10}{RGB}{93,58,155}
\definecolor{clr11}{RGB}{120,94,240}
\definecolor{clr12}{RGB}{254,97,0}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%% eq3MCP %%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{axis}[
 axis lines = none,
 ticks=none,
 name=zerolinea,
 xtick={},
 xticklabels={},
 xmin=1,xmax=3,
 ymin=0,ymax=5,
 y=0.2cm,
 ytick={},
 yticklabels={},
 width=13.5cm,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
]
\addplot [black,dashed,line legend,sharp plot,update limits=false,] coordinates { (0,0) (4,0) };
\end{axis}
\begin{axis}[
 name=plot1a,
 xtick={1,2},
 xtick pos=bottom,
 xticklabels={},
 xmin=1,xmax=3,
 axis y line*=left,
 ytick={0,5},
 ymin=0,ymax=5,
 y=0.2cm,
 width=13.5cm,
 ylabel=eq3MCP,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
 legend style={font=\footnotesize,at={(0.92,-0.25)},
 anchor=north east,legend columns=3},
 ybar=3pt,
 bar width=25pt,
 nodes near coords,
 nodes near coords style={font=\tiny,/pgf/number format/.cd,fixed,precision=3}
]
\addlegendimage{line legend,only marks, mark=square*, fill=clr4,draw=clr4,mark size=3}
\addlegendimage{line legend,only marks, mark=square*, fill=clr5,draw=clr5,mark size=3}
\addlegendimage{line legend,only marks, mark=square*, fill=clr3,draw=clr3,mark size=3}
\addplot [fill=clr4, draw=clr4]
 coordinates {(1,2.47) (2,3.89)};
\addplot [fill=clr5, draw=clr5]
 coordinates {(1,2.47) (2,1.87)};
\addplot [fill=clr3, draw=clr3]
 coordinates {(1,2.51)};
\legend{FCHT\,\,,FC\,\,, $\mathrm{theo}^d$}
\end{axis}
\begin{axis}[
 name=plot1b,
 xtick={3},
 xtick pos=bottom,
 xticklabels={},
 xmin=1,xmax=3,
 axis x line*=none,
 ymin=0,ymax=0.625,
 y=1.6cm,
 axis y line*=right,
 ytick={0,0.5},
 width=13.5cm,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
 ybar=3pt,
 bar width=25pt,
 nodes near coords,
 nodes near coords style={font=\tiny,/pgf/number format/.cd,fixed,precision=3}
]
\addplot [fill=clr4, draw=clr4]
 coordinates {(3,0.185)};
\addplot [fill=clr5, draw=clr5]
 coordinates {(3,0.385)};
\addplot [fill=clr3, draw=clr3]
 coordinates {};
\end{axis}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%% ax3MCP %%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{axis}[
 name=zerolineb,
 at={($(plot1a.south)-(0,0cm)$)},anchor=north,
 axis lines = none,
 ticks=none,
 xtick={},
 xticklabels={},
 xmin=1,xmax=3,
 ymin=-5,ymax=5,
 y=0.2cm,
 ytick={},
 yticklabels={},
 width=13.5cm,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
]
\addplot [black,dashed,line legend,sharp plot,update limits=false,] coordinates { (0,0) (4,0) };
\end{axis}
\begin{axis}[
 name=plot2a,
 at={($(plot1a.south)-(0,0cm)$)},anchor=north,
 xtick={1,2},
 xtick pos=bottom,
 xticklabels={R $\qty(10^{-2}\,\frac{e^2 a_0 \hbar}{m_e})$,D $\qty(10^{-3}\,e^2 a_0^2)$},
 xmin=1,xmax=3,
 ymin=-5,ymax=5,
 y=0.2cm,
 width=13.5cm,
 ylabel=ax3MCP,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
 ybar=3pt,
 bar width=25pt,
 axis y line*=left,
 nodes near coords,
 nodes near coords style={font=\tiny,/pgf/number format/.cd,fixed,fixed zerofill, precision=2},
 legend style={font=\footnotesize,at={(0.5,1)},
 anchor=north,legend columns=-1},
]
\addplot [fill=clr4, draw=clr4]
 coordinates {(1,-2.20) (2,3.37)};
\addplot [fill=clr5, draw=clr5]
 coordinates {(1,-2.20) (2,1.49)};
\addplot [fill=clr3, draw=clr3]
 coordinates {(1,-2.13)};
\end{axis}
\begin{axis}[
 name=plot2b,
 at={($(plot1a.south)-(0,0cm)$)},anchor=north,
 xtick={3},
 xtick pos=bottom,
 xticklabels={g},
 xmin=1,xmax=3,
 ymin=-0.625,ymax=0.625,
 ytick={-0.5,0,0.5},
 y=1.6cm,
 axis y line*=right,
 width=13.5cm,
 enlarge x limits=0.25,
 enlarge y limits=0.15,
 ybar=3pt,
 bar width=25pt,
 nodes near coords,
 nodes near coords style={font=\tiny,/pgf/number format/.cd,fixed,fixed zerofill,precision=3}
]
\addplot [fill=clr4, draw=clr4]
 coordinates {(3,-0.190)};
\addplot [fill=clr5, draw=clr5]
 coordinates {(3,-0.431)};
\addplot [fill=clr3, draw=clr3]
 coordinates {};
\end{axis}
\end{tikzpicture}

